Learning Closed Signal Flow Graphs

We develop a learning algorithm for closed signal flow graphs - a graphical model of signal transducers. The algorithm relies on the correspondence between closed signal flow graphs and weighted finite automata on a singleton alphabet. We demonstrate that this procedure results in a genuine reduction of complexity: our algorithm fares better than existing learning algorithms for weighted automata restricted to the case of a singleton alphabet.

==> figures/csfg-example.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=bdytextbox] (2) at (2.75, 0) {$c$};
		\node [style=none] (3) at (5, 0) {};
		\node [style=bdytextbox] (6) at (-3.25, 1) {$c$};
		\node [style=bdytextbox] (10) at (-6.75, 1) {$x_1$};
		\node [style=bdytextbox] (11) at (0, 0) {$+$};
		\node [style=bdytextbox] (12) at (-3.25, -1) {$x_a$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=diredge] (2) to (3.center);
		\draw [style=diredge, bend left] (10) to (6);
		\draw [style=diredge, bend left] (6) to (10);
		\draw [style=diredge] (6) to (11);
		\draw [style=diredge] (12) to (11);
		\draw [style=diredge] (11) to (2);
		\draw [style=diredge, bend left] (2) to (12);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/csfg-from-rational.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=bdytextbox] (2) at (8.25, 0) {$+$};
		\node [style=none] (3) at (10.25, 0) {};
		\node [style=bdytextbox] (9) at (-2.5, 3) {$x_{r_0}$};
		\node [style=bdytextbox] (10) at (-2.5, -3) {$x_{r_{2}}$};
		\node [style=bdytextbox] (12) at (-7.25, -3) {$+$};
		\node [style=bdytextbox] (14) at (2.25, 3) {$c$};
		\node [style=bdytextbox] (15) at (2.25, -3) {$c$};
		\node [style=bdytextbox] (16) at (4.75, 2.25) {$\sigma_0$};
		\node [style=bdytextbox] (17) at (4.75, -2.25) {$\sigma_{2}$};
		\node [style=bdytextbox] (18) at (-3, -5) {$\cs(2)$};
		\node [style=bdytextbox] (20) at (-14, -6) {$\cs(0)$};
		\node [style=bdytextbox] (21) at (-2.5, 0) {$x_{r_1}$};
		\node [style=bdytextbox] (22) at (-7.25, 0) {$+$};
		\node [style=bdytextbox] (23) at (2.25, 0) {$c$};
		\node [style=bdytextbox] (24) at (4.75, 0) {$\sigma_1$};
		\node [style=bdytextbox] (25) at (-11, -5) {$\cs(1)$};
		\node [style=none] (30) at (2.25, 3.75) {$q_0$};
		\node [style=none] (31) at (2.25, 0.75) {$q_1$};
		\node [style=none] (32) at (2.25, -2.25) {$q_2$};
		\node [style=none] (33) at (4.75, 3) {$m_0$};
		\node [style=none] (34) at (4.75, 0.75) {$m_1$};
		\node [style=none] (35) at (4.75, -1.5) {$m_2$};
		\node [style=none] (36) at (8.75, 1) {$a_{final}$};
		\node [style=none] (37) at (-7.25, 1) {$a_0$};
		\node [style=none] (38) at (-7.25, -2) {$a_1$};
		\node [style=none] (39) at (-10.25, -4) {$n_1$};
		\node [style=none] (40) at (-13, -5) {$n_0$};
		\node [style=none] (41) at (-4.75, -5.5) {$n_2$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=diredge] (2) to (3.center);
		\draw [style=diredge] (9) to (14);
		\draw [style=diredge] (12) to (10);
		\draw [style=diredge] (10) to (15);
		\draw [style=diredge] (14) to (16);
		\draw [style=diredge] (16) to (2);
		\draw [style=diredge] (15) to (17);
		\draw [style=diredge] (17) to (2);
		\draw [style=diredge, bend left=15] (15) to (18);
		\draw [style=diredge, bend left=15] (18) to (12);
		\draw [style=diredge, bend left=90, looseness=0.50] (15) to (20);
		\draw [style=diredge] (22) to (21);
		\draw [style=diredge] (21) to (23);
		\draw [style=diredge] (23) to (24);
		\draw [style=diredge] (24) to (2);
		\draw [style=diredge] (14) to (22);
		\draw [style=diredge] (23) to (12);
		\draw [style=diredge, bend left=45] (25) to (22);
		\draw [style=diredge, bend left=45, looseness=0.75] (15) to (25);
		\draw [style=diredge, bend left=45] (20) to (9);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/sfg-example.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=bdytextbox] (2) at (2.5, 0) {$+$};
		\node [style=none] (3) at (4.75, 0) {};
		\node [style=bdytextbox] (6) at (-2.5, 0) {$c$};
		\node [style=none] (7) at (-4.5, 0) {};
		\node [style=bdytextbox] (9) at (0, 1) {$a$};
		\node [style=none] (10) at (-4.25, 0.5) {\small $b$};
		\node [style=none] (11) at (-1.5, 1) {\small $b$};
		\node [style=none] (12) at (0, -1.5) {\small $b$};
		\node [style=none] (13) at (1.5, 1) {\small $ab$};
		\node [style=none] (14) at (4.75, 0.5) {\small $ab+b$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=diredge] (2) to (3.center);
		\draw [style=diredge] (7.center) to (6);
		\draw [style=diredge] (6) to (9);
		\draw [style=diredge] (9) to (2);
		\draw [style=diredge, bend right, looseness=1.25] (6) to (2);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/sfg-generators.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-12, 1) {};
		\node [style=none] (1) at (-12, -1) {};
		\node [style=bdytextbox] (2) at (-10, 0) {$+$};
		\node [style=none] (3) at (-8, 0) {};
		\node [style=none] (4) at (-1.5, 1) {};
		\node [style=none] (5) at (-1.5, -1) {};
		\node [style=bdytextbox] (6) at (-3.5, 0) {$c$};
		\node [style=none] (7) at (-5.5, 0) {};
		\node [style=none] (8) at (1.5, 0) {};
		\node [style=bdytextbox] (9) at (3.5, 0) {$a$};
		\node [style=none] (10) at (5.5, 0) {};
		\node [style=none] (11) at (8, 0) {};
		\node [style=bdytextbox] (12) at (10, 0) {$x_a$};
		\node [style=none] (13) at (12, 0) {};
		\node [style=none] (14) at (-12, 1.5) {\small $a$};
		\node [style=none] (15) at (-12, -1.5) {\small $b$};
		\node [style=none] (16) at (-8, 0.5) {\small $a+b$};
		\node [style=none] (17) at (-5.5, 0.5) {\small $a$};
		\node [style=none] (18) at (-1.5, 1.5) {\small $a$};
		\node [style=none] (19) at (-1.5, -1.5) {\small $a$};
		\node [style=none] (20) at (1.5, 0.5) {\small $b$};
		\node [style=none] (21) at (5.5, 0.5) {\small $ab$};
		\node [style=none] (22) at (8, 0.5) {\small $b$};
		\node [style=none] (23) at (12, 0.5) {\small $a$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=diredge] (0.center) to (2);
		\draw [style=diredge] (1.center) to (2);
		\draw [style=diredge] (2) to (3.center);
		\draw [style=diredge] (7.center) to (6);
		\draw [style=diredge] (6) to (4.center);
		\draw [style=diredge] (6) to (5.center);
		\draw [style=diredge] (8.center) to (9);
		\draw [style=diredge] (9) to (10.center);
		\draw [style=diredge] (11.center) to (12);
		\draw [style=diredge] (12) to (13.center);
	\end{pgfonlayer}
\end{tikzpicture}

